The B-type Binaries Characterisation Programme II. VFTS 291: A stripped star from a recent mass transfer phase

Recent studies of massive binaries with putative black hole companions have uncovered a phase of binary evolution that has not been observed before, featuring a bloated stripped star that very recently ceased transferring mass to a main-sequence companion. In this study, we focus on the candidate system VFTS 291, a binary with an orbital period of 108 d and a high semi-amplitude velocity ($K_1=93.7\pm0.2$ km s$^{-1}$). Through our analysis of the disentangled spectra of the two components, together with dynamical and evolutionary arguments, we identify a narrow-lined star of ~1.5-2.5 $M_\odot$ dominating the spectrum, and an early B-type main-sequence companion of $13.2\pm1.5$ $M_\odot$. The low mass of the narrow-lined star, and the high mass ratio, suggest that VFTS 291 is a post-mass-transfer system, with the narrow-lined star being bloated and stripped of its hydrogen-rich envelope, sharing many similarities with other recently discovered stripped stars. Our finding is supported by our detailed binary evolution models, which indicate that the system can be well explained by an initial configuration consisting of an 8.1 $M_\odot$ primary with an 8 $M_\odot$ companion in a 7 d orbital period. While some open questions remain, particularly concerning the surface helium enrichment of the stripped star and the rotational velocity of the companion, we expect that high-resolution spectroscopy may help reconcile our estimates with theory. Our study highlights the importance of multi-epoch spectroscopic surveys to identify and characterize binary interaction products, and provides important insights into the evolution of massive binary stars.

==> svg-inkscape/orcid_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'orcid_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{54bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{orcid_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

